A Westervelt equation for acoustic wave propagation through weakly stratified, arbitrary Mach number atmospheres

Nonlinear distortion of infrasonic waves through atmospheres up to thermospheric altitudes govern large-range ground-level observations of explosive noise sources, causing large differences between the near and far field. Propagation modelling in this scenario to include realistic nonlinear effects has thus far been limited to high-fidelity, numerically intensive Direct Numerical Simulations of the Navier-Stokes equations, or nonlinear parabolic equations with restrictions on the mean flow Mach number. For the accurate modelling of nonlinear waveform synthesis through realistic atmospheric winds up to thermospheric altitudes, this work presents nonlinear wave equation analysis which results in in a Westervelt equation for weakly stratified, arbitrary Mach number atmospheres. This is intended to be used as a benchmark for model development and numerical analyses such that alternative low-fidelity numerical calculations to Direct Numerical Simulations can be sought.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

